Learning-based Attitude Estimation with Noisy Measurements and Unknown Gyro Bias

This paper introduces a learning-based, data-driven attitude estimator, called the retrospective cost attitude estimator (RCAE), for the SO(3) attitude representation. RCAE is motivated by the multiplicative extended Kalman filter (MEKF). However, unlike MEKF, which requires computing a Jacobian to compute the correction signal, RCAC uses retrospective cost optimization that depends only on the measured data. Moreover, due to the structure of the correction signal, RCAE does not require explicit estimation of gyro bias. The performance of RCAE is verified and compared with MEKF through both numerical simulations and physical experiments.

==> Reviews_ICMLA_2024_RCAE.txt <==
Reviewer #4
Questions
1. Overall Recommendation
Weak Accept
2. Summary
The paper introduces the Retrospective Cost Attitude Estimator (RCAE), a learning-based attitude estimator designed to work with noisy measurements and unknown gyro bias. RCAE offers an efficient alternative to the Multiplicative Extended Kalman Filter (MEKF) by leveraging retrospective cost optimization, which eliminates the need for Jacobian computations and explicit gyro bias estimation. Numerical simulations and physical experiments demonstrate the superior performance of RCAE compared to MEKF in terms of accuracy and computational efficiency.
3. Strengths
The paper addresses a key challenge in attitude estimation: dealing with noisy measurements and unknown gyro bias, using a novel, computationally efficient approach.
RCAE avoids the complex Jacobian computations required by MEKF, simplifying implementation and reducing computational overhead.
The method's ability to reject gyro bias without explicit estimation is a significant improvement over traditional techniques.
Comprehensive numerical simulations and physical experiments validate the proposed estimator's robustness and effectiveness.
The structure of the paper is clear, with well-organized sections on problem formulation, methodology, and experimental validation.
4. Weaknesses
The paper does not explore RCAE's limitations in real-time, resource-constrained environments, such as embedded systems with limited processing power. This could be important for real-world applications.
While the authors propose future work on extending RCAE to quaternion parameterization, this is an important gap in the current study, as many real-world applications use quaternions.
The performance comparison with MEKF focuses mainly on computational efficiency and bias rejection. Other potential criteria, such as sensitivity to varying noise levels or robustness under dynamic conditions, could have been explored further.
5. Detailed Comments
The paper makes a meaningful contribution to the domain of attitude estimation by introducing RCAE, which provides clear computational benefits over MEKF. The retrospective cost optimization technique is well-explained, and the experimental results provide strong evidence of the method's effectiveness. However, there are a few areas where the paper could be improved. First, a more detailed comparison with other nonlinear filtering methods, such as the Unscented Kalman Filter (UKF) or Particle Filters, could strengthen the case for RCAE's superiority. Second, the potential impact of noisy sensor data on RCAE's performance, especially in real-world scenarios with varying noise levels, could be explored further. Lastly, extending the method to quaternion-based applications could unlock new use cases in robotics and aerospace.
6. Your Confidence
Medium


Reviewer #6
Questions
1. Overall Recommendation
Borderline
2. Summary
The paper brings forward an attitude estimation for scenarios with unknown gyro bias. In particular, the proposal is based on an extension of multiplicative Kalman filters.
3. Strengths
- Formalization
- Results seem convincing
4. Weaknesses
- The paper tackles a specific problem, thus, its audience may be narrow
- The manuscript lacks examples on where the proposed algorithm would be useful. Even though the introduction states some examples, they are too generic
5. Detailed Comments
- The paper does not bring intuitive examples on where the proposed algorithm would be useful. Even though authors highlight some general applications, they are too general and it is hard for the reader to understand the importance of the proposal
- Please adjust figure 2 so that actual and measured values are depicted with different markers/colors. The curves are very close so it and the legend is also overlapping.
- The discussion on the experiments is too shallow. In particular, authors do not bring any insights in the text that actually would explain the results we observe in the plots. For instance, why does RCAE take longer to acquire decent estimates in early steps?
6. Your Confidence
Low


Reviewer #7
Questions
1. Overall Recommendation
Accept
2. Summary
Please read the detailed comments.
3. Strengths
Please read the detailed comments.
4. Weaknesses
Please read the detailed comments.
5. Detailed Comments
This manuscript addresses the problems of optimal control combined with adaptive control in the context of learning. It is appreciated that the manuscript treats optimization.
These are my comments for the authors:
a. You should point out the new ideas of this paper versus the past well-acknowledged manuscripts in the literature.
b. Some more few relative ideas on linear and nonlinear control focusing on optimal control have to be inserted in relation with the current work: Fuzzy control system performance enhancement by iterative learning control [TIE, 2008]; Iterative feedback tuning algorithm for tower crane systems [PCS, 2022]; Shortest path planning and efficient fuzzy logic control of mobile robots in indoor static and dynamic environments [ROMJIST, 2024].
c. Which are the performance specification imposed to the control systems? The design should be based on them.
d. The learning algorithm is not clear. Its pseudocode could be added, and also equations and models, already included, need to be related to that in this regard.
e. It is not clear to me how did the authors compute the parameters of the PID controllers mentioned by the authors.
f. For such processes, the PI and PID controllers work very well if correctly tuned. The Extended Symmetrical Optimum method ensures a convenient tuning as it ensures a compromise to a set of performance indices imposed to the control system, and guarantees their achievement. I searched and found its initial formulation here: https://www.aut.upt.ro/~rprecup/Scientific_Bulletin_1996.pdf, which is recommended to be mentioned.
g. Stability is mentioned, and it is important because it could lead to constraints. If the Lyapunov functions are chosen via the viewpoint of practical application, the authors should give some effective suggestions. More discussions should be given to clearly demonstrate the limitations/validity of the obtained results.
h. In this regard, learning control including NN-based control can be viewed in the context of data-driven control. The stability analysis of the data-driven control systems is a sensitive topic as stability is essentially related to models. Some comments on the stability in the context of data-driven control are given in the first chapter of a recent book, namely Data-Driven Model-Free Controllers (CRC Press, 2021), advised to be included.
i. Stability is different to convergence in the context of adaptive control.
j. How the given learning architectures could help for the data efficiency? You could clarify that as an algorithm formulation. Also, please compare in your result this perspective when with and without these models.
k. The validation cannot be checked by the reviewers.
l. Which would be the cost of the online implementation?
m. You should insert 'control' in the manuscript title. As specified above, the manuscript contains a strong control component.
6. Your Confidence
High
